On the data-sparsity of the solution of Riccati equations with applications to feedback control

Solving large-scale continuous-time algebraic Riccati equations is a significant challenge in various control theory applications. This work demonstrates that when the matrix coefficients of the equation are quasiseparable, the solution also exhibits numerical quasiseparability. This property enables us to develop two efficient Riccati solvers. The first solver is applicable to the general quasiseparable case, while the second is tailored to the particular case of banded coefficients. Numerical experiments confirm the effectiveness of the proposed algorithms on both synthetic examples and case studies from the control of partial differential equations and agent-based models.

==> arxiv/banddecay.dat <==
1	0.24253	0.5446	0.25464	0.5941
2	0.051668	0.11503	0.060617	0.14828
3	0.021246	0.051395	0.028281	0.080056
4	0.010812	0.028671	0.016522	0.054265
5	0.0061386	0.017771	0.010869	0.040901
6	0.0037264	0.011713	0.0077033	0.032763
7	0.0023663	0.0080386	0.005748	0.027296
8	0.0015519	0.0056767	0.0044543	0.023374
9	0.0010426	0.0040954	0.0035533	0.020424
10	0.00071354	0.0030042	0.0029005	0.018126
11	0.00049553	0.0022333	0.0024121	0.016285
12	0.00034818	0.0016785	0.0020372	0.014778
13	0.00024699	0.0012731	0.0017431	0.01352
14	0.00017658	0.00097315	0.0015082	0.012456
15	0.00012707	0.00074887	0.0013174	0.011544
16	9.1931e-05	0.00057964	0.0011605	0.010753
17	6.681e-05	0.00045095	0.0010298	0.01006
18	4.8737e-05	0.00035243	0.00091977	0.0094492
19	3.5665e-05	0.00027655	0.00082632	0.008906
20	2.6167e-05	0.00021779	0.00074624	0.00842
21	1.9241e-05	0.00017209	0.0006771	0.0079825
22	1.4173e-05	0.00013638	0.000617	0.0075867
23	1.0455e-05	0.00010838	0.00056442	0.0072269
24	7.7215e-06	8.6338e-05	0.00051816	0.0068984
25	5.7076e-06	6.8939e-05	0.00047724	0.0065972
26	4.2218e-06	5.5163e-05	0.00044087	0.0063202
27	3.1242e-06	4.4227e-05	0.0004084	0.0060645
28	2.3125e-06	3.5523e-05	0.0003793	0.0058277
29	1.7119e-06	2.8581e-05	0.0003531	0.0056079
30	1.2672e-06	2.3032e-05	0.00032943	0.0054032
31	9.3786e-07	1.8588e-05	0.00030799	0.0052122
32	6.9389e-07	1.5022e-05	0.00028849	0.0050336
33	5.1316e-07	1.2156e-05	0.00027071	0.0048661
34	3.7929e-07	9.8493e-06	0.00025445	0.0047088
35	2.8017e-07	7.9894e-06	0.00023955	0.0045607
36	2.068e-07	6.4879e-06	0.00022585	0.0044212
37	1.5252e-07	5.274e-06	0.00021323	0.0042894
38	1.1238e-07	4.2915e-06	0.00020158	0.0041648
39	8.2729e-08	3.4953e-06	0.0001908	0.0040467
40	6.0836e-08	2.8493e-06	0.00018081	0.0039347
41	4.4687e-08	2.3247e-06	0.00017152	0.0038283
42	3.2786e-08	1.8982e-06	0.00016288	0.0037271
43	2.4025e-08	1.5512e-06	0.00015483	0.0036308
44	1.7582e-08	1.2685e-06	0.00014731	0.003539
45	1.285e-08	1.0381e-06	0.00014028	0.0034513
46	9.3781e-09	8.501e-07	0.0001337	0.0033676
47	6.8345e-09	6.966e-07	0.00012752	0.0032875
48	4.9733e-09	5.7117e-07	0.00012172	0.0032108
49	3.6134e-09	4.686e-07	0.00011626	0.0031373
50	2.6212e-09	3.8467e-07	0.00011113	0.0030669
51	1.8983e-09	3.1595e-07	0.00010628	0.0029993
52	1.3725e-09	2.5964e-07	0.00010171	0.0029343
53	9.9066e-10	2.1347e-07	9.7389e-05	0.0028719
54	7.1379e-10	1.756e-07	9.3301e-05	0.0028118
55	5.1338e-10	1.4452e-07	8.9429e-05	0.002754
56	3.6857e-10	1.1899e-07	8.5759e-05	0.0026983
57	2.6411e-10	9.8017e-08	8.2276e-05	0.0026446
58	1.889e-10	8.0774e-08	7.8968e-05	0.0025927
59	1.3485e-10	6.6591e-08	7.5823e-05	0.0025427
60	9.6074e-11	5.4921e-08	7.283e-05	0.0024944
61	6.8313e-11	4.5313e-08	6.998e-05	0.0024477
62	4.8475e-11	3.74e-08	6.7263e-05	0.0024026
63	3.4326e-11	3.088e-08	6.4672e-05	0.0023589
64	2.4258e-11	2.5506e-08	6.2198e-05	0.0023166
65	1.7106e-11	2.1074e-08	5.9835e-05	0.0022757
66	1.2036e-11	1.7418e-08	5.7576e-05	0.002236
67	8.4505e-12	1.44e-08	5.5414e-05	0.0021975
68	5.9201e-12	1.191e-08	5.3345e-05	0.0021602
69	4.1381e-12	9.8525e-09	5.1363e-05	0.002124
70	2.8862e-12	8.1532e-09	4.9463e-05	0.0020889
71	2.0083e-12	6.7488e-09	4.7641e-05	0.0020547
72	1.3943e-12	5.588e-09	4.5892e-05	0.0020216
73	9.6558e-13	4.628e-09	4.4213e-05	0.0019893
74	6.6732e-13	3.834e-09	4.26e-05	0.001958
75	4.597e-13	3.177e-09	4.105e-05	0.0019275
76	3.1629e-13	2.6332e-09	3.9558e-05	0.0018979
77	2.1698e-13	2.1831e-09	3.8124e-05	0.001869
78	1.4835e-13	1.8103e-09	3.6743e-05	0.0018409
79	1.0102e-13	1.5015e-09	3.5413e-05	0.0018135
80	6.9014e-14	1.2457e-09	3.4131e-05	0.0017868
81	4.6198e-14	1.0337e-09	3.2896e-05	0.0017608
82	3.1875e-14	8.5795e-10	3.1705e-05	0.0017354
83	2.1241e-14	7.1223e-10	3.0557e-05	0.0017107
84	1.4344e-14	5.9139e-10	2.9448e-05	0.0016866
85	9.7102e-15	4.9115e-10	2.8379e-05	0.001663
86	6.1587e-15	4.0797e-10	2.7346e-05	0.0016401
87	4.7958e-15	3.3895e-10	2.6348e-05	0.0016176
88	2.8974e-15	2.8166e-10	2.5384e-05	0.0015957
89	1.6899e-15	2.3409e-10	2.4453e-05	0.0015743
90	1.4641e-15	1.9459e-10	2.3553e-05	0.0015534
91	4.243e-16	1.6179e-10	2.2683e-05	0.0015329
92	7.4025e-16	1.3453e-10	2.1841e-05	0.0015129
93	2.4244e-16	1.1189e-10	2.1027e-05	0.0014934
94	2.7452e-16	9.3075e-11	2.024e-05	0.0014742
95	1.8561e-16	7.7435e-11	1.9478e-05	0.0014555
96	5.3e-16	6.4433e-11	1.8741e-05	0.0014372
97	1.325e-16	5.3623e-11	1.8027e-05	0.0014193
98	2.8375e-16	4.4633e-11	1.7337e-05	0.0014018
99	4.9587e-16	3.7156e-11	1.6668e-05	0.0013846
100	2.5037e-16	3.0935e-11	1.6021e-05	0.0013677
101	1.1024e-16	2.5762e-11	1.5395e-05	0.0013513
102	2.1658e-16	2.1455e-11	1.4789e-05	0.0013351
103	2.5705e-16	1.787e-11	1.4202e-05	0.0013193
104	2.7127e-16	1.4887e-11	1.3634e-05	0.0013038
105	8.2411e-16	1.2404e-11	1.3084e-05	0.0012885
106	7.226e-18	1.0335e-11	1.2551e-05	0.0012736
107	1.0426e-16	8.6152e-12	1.2036e-05	0.001259
108	2.0173e-16	7.1794e-12	1.1537e-05	0.0012446
109	4.285e-16	5.9854e-12	1.1054e-05	0.0012306
110	4.025e-16	4.9891e-12	1.0587e-05	0.0012167
111	8.0783e-17	4.1598e-12	1.0136e-05	0.0012032
112	5.4932e-17	3.4701e-12	9.6986e-06	0.0011899
113	1.3373e-16	2.8931e-12	9.276e-06	0.0011768
114	1.8491e-16	2.4151e-12	8.8674e-06	0.001164
115	1.3227e-16	2.0131e-12	8.4725e-06	0.0011514
116	1.6215e-16	1.6808e-12	8.0908e-06	0.001139
117	2.6939e-16	1.4025e-12	7.722e-06	0.0011268
118	5.0128e-16	1.1701e-12	7.3659e-06	0.0011149
119	2.473e-16	9.7677e-13	7.0221e-06	0.0011032
120	2.7638e-16	8.1468e-13	6.6902e-06	0.0010916
121	1.5734e-16	6.857e-13	6.3701e-06	0.0010803
122	3.5871e-16	5.7243e-13	6.0614e-06	0.0010692
123	1.8415e-16	4.7951e-13	5.7637e-06	0.0010582
124	1.0524e-16	3.9913e-13	5.477e-06	0.0010474
125	1.0158e-16	3.3284e-13	5.2008e-06	0.0010368
126	1.7966e-17	2.7844e-13	4.9349e-06	0.0010264
127	2.8858e-17	2.3304e-13	4.6792e-06	0.0010162
128	1.2163e-16	1.9432e-13	4.4332e-06	0.0010061
129	1.8399e-16	1.6268e-13	4.1969e-06	0.00099615
130	1.5741e-16	1.36e-13	3.9699e-06	0.00098638
131	1.2548e-16	1.131e-13	3.752e-06	0.00097677
132	1.9388e-17	9.6256e-14	3.543e-06	0.00096731
133	1.3324e-16	8.0269e-14	3.3427e-06	0.000958
134	1.1576e-16	6.6613e-14	3.1509e-06	0.00094884
135	4.1873e-17	5.973e-14	2.9672e-06	0.00093981
136	4.3951e-17	4.699e-14	2.7916e-06	0.00093092
137	3.4604e-17	4.0135e-14	2.6238e-06	0.00092217
138	1.8537e-16	3.5527e-14	2.4635e-06	0.00091355
139	8.2929e-17	3.117e-14	2.3107e-06	0.00090506
140	2.0878e-16	2.8755e-14	2.165e-06	0.00089669
141	3.6538e-16	2.3037e-14	2.0262e-06	0.00088845
142	8.9254e-17	1.7542e-14	1.8942e-06	0.00088033
143	6.7687e-17	1.9318e-14	1.7688e-06	0.00087233
144	5.8363e-17	1.4044e-14	1.6497e-06	0.00086444
145	2.9689e-17	1.0436e-14	1.5367e-06	0.00085667
146	1.1508e-16	1.632e-14	1.4297e-06	0.00084901
147	1.0871e-16	1.0963e-14	1.3284e-06	0.00084145
148	7.2083e-17	9.2149e-15	1.2327e-06	0.00083401
149	4.7545e-18	7.9659e-15	1.1424e-06	0.00082666
150	1.0097e-16	7.1887e-15	1.0572e-06	0.00081942
151	4.1848e-17	5.7732e-15	9.7692e-07	0.00081228
152	2.1898e-16	4.885e-15	9.0146e-07	0.00080524
153	1.0402e-16	3.858e-15	8.3059e-07	0.0007983
154	5.1675e-17	3.4139e-15	7.6413e-07	0.00079145
155	5.1103e-17	3.0531e-15	7.0188e-07	0.00078469
156	3.0053e-16	2.609e-15	6.4367e-07	0.00077802
157	1.0361e-16	2.3592e-15	5.8931e-07	0.00077144
158	3.7304e-16	2.6923e-15	5.3864e-07	0.00076495
159	1.237e-16	2.1649e-15	4.9147e-07	0.00075854
160	1.1455e-16	2.0955e-15	4.4764e-07	0.00075222
161	1.093e-16	1.3739e-15	4.0698e-07	0.00074598
162	3.7336e-16	1.2768e-15	3.6933e-07	0.00073982
163	5.3927e-17	2.4425e-15	3.3452e-07	0.00073375
164	1.3822e-16	1.9984e-15	3.0241e-07	0.00072774
165	5.1721e-17	1.6653e-15	2.7283e-07	0.00072182
166	2.9287e-16	1.6653e-15	2.4564e-07	0.00071597
167	6.515e-18	1.6653e-15	2.207e-07	0.00071019
168	1.7145e-16	1.4017e-15	1.9786e-07	0.00070449
169	1.5088e-16	1.0686e-15	1.77e-07	0.00069886
170	2.1664e-17	1.7764e-15	1.5798e-07	0.00069329
171	3.538e-17	1.1102e-15	1.4068e-07	0.0006878
172	3.1212e-16	1.4433e-15	1.2498e-07	0.00068237
173	1.0413e-16	1.8874e-15	1.1076e-07	0.00067701
174	3.2412e-16	1.7764e-15	9.7919e-08	0.00067172
175	1.2959e-16	2.4425e-15	8.6347e-08	0.00066648
176	1.0198e-16	9.5757e-16	7.5944e-08	0.00066131
177	1.1755e-16	1.1102e-15	6.6618e-08	0.00065621
178	1.3675e-16	1.4433e-15	5.8278e-08	0.00065116
179	2.7164e-16	1.6653e-15	5.084e-08	0.00064617
180	1.9925e-16	1.5543e-15	4.4225e-08	0.00064124
181	1.1516e-16	1.7764e-15	3.8359e-08	0.00063637
182	3.5816e-17	2.2204e-15	3.3171e-08	0.00063156
183	2.4151e-16	1.1102e-15	2.8597e-08	0.0006268
184	4.0244e-16	1.3323e-15	2.4577e-08	0.0006221
185	1.8909e-16	9.992e-16	2.1054e-08	0.00061745
186	1.1429e-16	2.3315e-15	1.7977e-08	0.00061285
187	3.3578e-16	1.3323e-15	1.5299e-08	0.00060831
188	2.0038e-16	1.5543e-15	1.2974e-08	0.00060381
189	1.8802e-16	2.2204e-15	1.0964e-08	0.00059937
190	9.5858e-17	1.2351e-15	9.2324e-09	0.00059498
191	1.4652e-16	1.6653e-15	7.7455e-09	0.00059063
192	8.1617e-17	1.9984e-15	6.4735e-09	0.00058634
193	2.6046e-16	1.5543e-15	5.3895e-09	0.00058209
194	3.1519e-16	2.4425e-15	4.4693e-09	0.00057788
195	1.3411e-16	1.7764e-15	3.6913e-09	0.00057373
196	2.4926e-16	2.2204e-15	3.0361e-09	0.00056962
197	2.5911e-16	1.1102e-15	2.4866e-09	0.00056555
198	1.8e-16	1.9984e-15	2.0277e-09	0.00056153
199	1.2276e-16	1.1102e-15	1.6462e-09	0.00055755
200	2.0267e-16	1.5543e-15	1.3304e-09	0.00055361
201	2.9932e-16	1.5543e-15	1.0702e-09	0.00054971
202	2.902e-16	1.3323e-15	8.5678e-10	0.00054586
203	8.261e-17	2.2204e-15	6.826e-10	0.00054205
204	1.7674e-16	1.3323e-15	5.4112e-10	0.00053827
205	1.4443e-16	1.3323e-15	4.2678e-10	0.00053454
206	2.7799e-18	2.1094e-15	3.3485e-10	0.00053084
207	4.5423e-17	1.5543e-15	2.6132e-10	0.00052719
208	1.0258e-16	1.5682e-15	2.0283e-10	0.00052357
209	5.0099e-16	1.8874e-15	1.5655e-10	0.00051998
210	1.0209e-16	2.1094e-15	1.2014e-10	0.00051644
211	5.6912e-17	1.138e-15	9.1658e-11	0.00051293
212	7.1572e-17	3.1086e-15	6.9512e-11	0.00050945
213	5.9232e-17	1.7347e-15	5.2395e-11	0.00050602
214	3.9961e-17	1.8319e-15	3.9245e-11	0.00050261
215	3.7156e-16	2.2204e-15	2.9208e-11	0.00049924
216	1.3396e-16	1.9984e-15	2.1596e-11	0.0004959
217	2.3786e-16	2.0678e-15	1.586e-11	0.0004926
218	1.6001e-16	1.7764e-15	1.1569e-11	0.00048933
219	5.4842e-17	2.2204e-15	8.3784e-12	0.00048609
220	2.9445e-16	2.4425e-15	6.0246e-12	0.00048288
221	1.1329e-16	1.5543e-15	4.3004e-12	0.0004797
222	1.1676e-16	2.1094e-15	3.0475e-12	0.00047656
223	3.7848e-17	1.4433e-15	2.1433e-12	0.00047344
224	1.0518e-16	1.6653e-15	1.4942e-12	0.00047036
225	1.4015e-16	1.7764e-15	1.0344e-12	0.0004673
226	2.7728e-17	1.1102e-15	7.1008e-13	0.00046428
227	2.1636e-16	2.6645e-15	4.8248e-13	0.00046128
228	2.8289e-17	2.6645e-15	3.2645e-13	0.00045831
229	2.9618e-17	1.1102e-15	2.1783e-13	0.00045537
230	2.4081e-16	1.3323e-15	1.4436e-13	0.00045246
231	1.0482e-16	1.1102e-15	9.4377e-14	0.00044957
232	3.9063e-17	2.1372e-15	6.1814e-14	0.00044671
233	7.3414e-17	1.4433e-15	3.9246e-14	0.00044388
234	1.3681e-16	2.8866e-15	2.5039e-14	0.00044108
235	2.9605e-16	1.5543e-15	1.6354e-14	0.0004383
236	1.1922e-16	1.9984e-15	1.0118e-14	0.00043554
237	9.7309e-17	1.7208e-15	6.2859e-15	0.00043281
238	6.5408e-17	1.5543e-15	4.3721e-15	0.00043011
239	3.0413e-16	1.36e-15	2.0951e-15	0.00042743
240	1.0636e-16	1.4433e-15	2.0348e-15	0.00042477
241	1.3133e-16	1.7764e-15	4.3518e-16	0.00042214
242	1.2047e-17	2.2204e-15	7.585e-18	0.00041953
243	7.7248e-17	1.3323e-15	8.7135e-16	0.00041695
244	1.1279e-16	3.7748e-15	1.0608e-16	0.00041439
245	1.5904e-16	1.7764e-15	4.5553e-16	0.00041185
246	2.1687e-16	1.36e-15	2.9857e-18	0.00040934
247	5.1678e-17	1.7764e-15	5.0394e-16	0.00040684
248	4.909e-17	1.138e-15	5.2023e-16	0.00040437
249	8.2157e-17	1.027e-15	4.6658e-17	0.00040192
250	1.0467e-16	1.8874e-15	2.5437e-16	0.00039949
251	1.3422e-16	1.1657e-15	3.7226e-16	0.00039709
252	7.6473e-18	2.4147e-15	2.3301e-16	0.0003947
253	1.1121e-16	2.2204e-15	3.6456e-17	0.00039233
254	2.0369e-16	2.5535e-15	2.9211e-17	0.00038999
255	3.4969e-16	1.5543e-15	1.7382e-16	0.00038766
256	1.1206e-16	9.8532e-16	3.5817e-17	0.00038536
257	6.5909e-18	1.5543e-15	4.7718e-16	0.00038307
258	6.8579e-17	1.5543e-15	1.6387e-16	0.00038081
259	3.1842e-17	1.6237e-15	2.5715e-16	0.00037856
260	1.0257e-16	1.7764e-15	2.3695e-16	0.00037633
261	1.0527e-16	1.5543e-15	7.9947e-17	0.00037412
262	4.7992e-17	3.9968e-15	6.0792e-16	0.00037193
263	9.336e-17	1.9984e-15	1.7483e-16	0.00036976
264	3.8626e-17	1.9984e-15	2.3606e-16	0.00036761
265	2.0382e-16	1.1241e-15	5.8904e-16	0.00036547
266	3.7112e-17	2.4425e-15	1.0975e-16	0.00036335
267	7.6742e-17	1.4433e-15	4.3707e-17	0.00036125
268	9.5909e-17	1.7764e-15	2.0371e-16	0.00035917
269	1.3199e-16	2.2343e-15	7.668e-16	0.0003571
270	8.3619e-17	1.7764e-15	2.1822e-16	0.00035505
271	6.8992e-17	1.3323e-15	4.243e-16	0.00035302
272	1.1632e-16	4.4409e-15	3.4092e-16	0.000351
273	2.8608e-17	1.4017e-15	4.9835e-16	0.000349
274	1.0493e-17	1.3323e-15	5.9831e-17	0.00034702
275	1.8964e-16	1.8874e-15	9.3237e-16	0.00034505
276	5.2278e-17	1.3323e-15	4.588e-16	0.0003431
277	1.0972e-16	1.5543e-15	3.2964e-16	0.00034116
278	1.4507e-16	1.9984e-15	2.601e-16	0.00033924
279	2.0186e-16	2.8866e-15	4.7081e-16	0.00033734
280	4.659e-17	2.7756e-15	4.3654e-16	0.00033545
281	1.1759e-16	9.4369e-16	1.1007e-16	0.00033357
282	9.1512e-17	3.3307e-15	2.1493e-16	0.00033171
283	8.4437e-17	1.9984e-15	4.9942e-16	0.00032987
284	1.1358e-16	2.6645e-15	1.5555e-18	0.00032803
285	7.1372e-17	2.4425e-15	4.8366e-16	0.00032622
286	1.4975e-16	1.1102e-15	3.2255e-17	0.00032441
287	1.4199e-16	1.5543e-15	2.768e-16	0.00032263
288	8.13e-17	2.5535e-15	2.7971e-17	0.00032085
289	6.2914e-17	1.6653e-15	1e-16	0.00031909
290	4.8952e-17	1.138e-15	4.6555e-16	0.00031734
291	1.9673e-17	1.5543e-15	6.7355e-16	0.00031561
292	3.6795e-18	1.9706e-15	1.2143e-16	0.00031389
293	4.9444e-17	1.7764e-15	7.8541e-17	0.00031218
294	1.0563e-16	2.609e-15	6.2633e-17	0.00031048
295	1.8834e-16	1.3878e-15	2.0152e-16	0.0003088
296	5.0975e-17	1.5543e-15	5.8081e-16	0.00030713
297	7.908e-18	1.7764e-15	2.5536e-16	0.00030547
298	1.7353e-17	1.3323e-15	1.1853e-16	0.00030383
299	1.1353e-16	2.8727e-15	4.1855e-16	0.0003022


==> arxiv/hss_complexity.dat <==
500		1.6934	0.12646		4.4103e-10	7.8545e-11	20.8	0.41039	2.1312	1.7337e-14	1.392	0.02948		1.431e-10	1.8348e-11	29		0		2.113	1.2935e-14
1000	3.2888	0.080416	5.2424e-10	1.2556e-10	30.9	0.64072	15.002	1.6939e-14	3.0711	0.040577	2.4602e-10	3.5942e-11	52.25	0.44426	11.062	1.7543e-14
2000	6.222	0.15788		4.7548e-10	7.5889e-11	30.3	0.47016	108.23	2.0654e-14	6.6171	0.056717	3.3279e-10	1.0589e-10	53.2	0.41039	75.088	2.2824e-14
4000	11.955	0.11937		4.981e-10	2.594e-11	30.35	0.67082	1976.5	2.5784e-13	14.297	0.089958	2.2948e-10	2.0048e-11	53.25	0.44426	544.46	3.2472e-14
8000	23.507	0.13967		4.4214e-10	2.4869e-11	30.25	0.55012	15705	6.575e-13	30.27	0.10438		3.811e-10	2.9076e-11	53.95	0.22361	4073	4.5818e-14
500		1.7671	0.045528	4.6415e-10	8.1436e-11	20.8	0.41039	2.719	2.4886e-14	2.0687	0.12895		3.8289e-10	1.9648e-10	39		0.32444	2.2222	1.8193e-14
1000	3.6108	0.076041	4.0433e-10	1.0222e-10	30.5	0.51299	18.126	2.185e-14	5.778	0.16255		4.8735e-10	1.5751e-10	84.5	0.60698	12.339	2.3248e-14
2000	6.9264	0.047786	4.1256e-10	5.5137e-11	30.6	0.50262	152.14	2.5136e-14	13.895	0.085288	4.6304e-10	4.544e-11	98.95	0.39403	88.492	2.9476e-14
4000	12.702	0.0954		4.7248e-10	3.2253e-11	30.65	0.48936	2225.6	2.634e-13	33.461	0.53246		5.4431e-10	4.8754e-11	108.6	0.59824	653.44	3.8532e-14
8000	24.783	0.26042		4.0529e-10	3.103e-11	29.7	0.80131	18591	9.5624e-13	76.22	0.74432		5.8021e-10	2.3932e-11	114.75	0.71635	5030.8	5.5196e-14


==> arxiv/singdecay1.dat <==
1	0.26432	0.26432
2	0.023926	0.26432
3	0.0044265	0.26432
4	0.00098952	0.26432
5	0.00020649	0.10766
6	3.8807e-05	0.10766
7	6.6978e-06	0.034356
8	1.0787e-06	0.034356
9	1.6382e-07	0.010963
10	2.3622e-08	0.010963
11	3.2501e-09	0.0034984
12	4.2824e-10	0.0034984
13	5.4186e-11	0.0011164
14	6.5999e-12	0.0011164
15	7.7536e-13	0.00035623
16	8.8758e-14	0.00035623
17	1.7094e-14	0.00011368
18	0	0.00011368
19	0	3.6275e-05
20	0	3.6275e-05
21	0	1.1576e-05
22	0	1.1576e-05
23	0	3.6938e-06
24	0	3.6938e-06
25	0	1.1787e-06
26	0	1.1787e-06
27	0	3.7613e-07
28	0	3.7613e-07
29	0	1.2003e-07
30	0	1.2003e-07
31	0	3.8301e-08
32	0	3.8301e-08
33	0	1.2222e-08
34	0	1.2222e-08
35	0	3.9002e-09
36	0	3.9002e-09
37	0	1.2446e-09
38	0	1.2446e-09
39	0	3.9715e-10
40	0	3.9715e-10
41	0	1.2673e-10
42	0	1.2673e-10
43	0	4.0441e-11
44	0	4.0441e-11
45	0	1.2905e-11
46	0	1.2905e-11
47	0	4.118e-12
48	0	4.118e-12
49	0	1.3141e-12
50	0	1.3141e-12
51	0	4.1933e-13
52	0	4.1933e-13
53	0	1.3381e-13
54	0	1.3381e-13
55	0	4.27e-14
56	0	4.27e-14
57	0	1.3626e-14
58	0	1.3626e-14


==> arxiv/singdecay11.dat <==
1	0.26432
2	0.051655
3	0.0098855
4	0.0025364
5	0.00074136
6	0.00022749
7	7.0712e-05
8	2.2034e-05
9	6.8879e-06
10	2.141e-06
11	6.6745e-07
12	2.0806e-07
13	6.4859e-08
14	2.0219e-08
15	6.3029e-09
16	1.9648e-09
17	6.1249e-10
18	1.9094e-10
19	5.9522e-11
20	1.8579e-11
21	5.7981e-12
22	1.8071e-12
23	5.8514e-13
24	1.8488e-13
25	5.9813e-14
26	2.5091e-14
27	1.1199e-14


==> arxiv/singdecay2.dat <==
1	0.24919	0.24919
2	0.013655	0.24919
3	0.00079698	0.15149
4	4.1692e-05	0.15149
5	1.9016e-06	0.092093
6	7.6999e-08	0.092093
7	2.7641e-09	0.055985
8	8.919e-11	0.055985
9	2.5894e-12	0.034035
10	6.8352e-14	0.034035
11	1.0333e-14	0.020691
12	0	0.020691
13	0	0.012578
14	0	0.012578
15	0	0.0076467
16	0	0.0076467
17	0	0.0046486
18	0	0.0046486
19	0	0.002826
20	0	0.002826
21	0	0.001718
22	0	0.001718
23	0	0.0010444
24	0	0.0010444
25	0	0.00063492
26	0	0.00063492
27	0	0.00038599
28	0	0.00038599
29	0	0.00023465
30	0	0.00023465
31	0	0.00014265
32	0	0.00014265
33	0	8.672e-05
34	0	8.672e-05
35	0	5.2719e-05
36	0	5.2719e-05
37	0	3.2049e-05
38	0	3.2049e-05
39	0	1.9484e-05
40	0	1.9484e-05
41	0	1.1845e-05
42	0	1.1845e-05
43	0	7.2006e-06
44	0	7.2006e-06
45	0	4.3774e-06
46	0	4.3774e-06
47	0	2.6611e-06
48	0	2.6611e-06
49	0	1.6178e-06
50	0	1.6178e-06
51	0	9.8348e-07
52	0	9.8348e-07
53	0	5.9788e-07
54	0	5.9788e-07
55	0	3.6347e-07
56	0	3.6347e-07
57	0	2.2096e-07
58	0	2.2096e-07
59	0	1.3433e-07
60	0	1.3433e-07
61	0	8.1661e-08
62	0	8.1661e-08
63	0	4.9644e-08
64	0	4.9644e-08
65	0	3.018e-08
66	0	3.018e-08
67	0	1.8347e-08
68	0	1.8347e-08
69	0	1.1154e-08
70	0	1.1154e-08
71	0	6.7805e-09
72	0	6.7805e-09
73	0	4.122e-09
74	0	4.122e-09
75	0	2.5059e-09
76	0	2.5059e-09
77	0	1.5234e-09
78	0	1.5234e-09
79	0	9.2611e-10
80	0	9.2611e-10
81	0	5.63e-10
82	0	5.63e-10
83	0	3.4226e-10
84	0	3.4226e-10
85	0	2.0807e-10
86	0	2.0807e-10
87	0	1.2649e-10
88	0	1.2649e-10
89	0	7.6897e-11
90	0	7.6897e-11
91	0	4.6748e-11
92	0	4.6748e-11
93	0	2.8419e-11
94	0	2.8419e-11
95	0	1.7277e-11
96	0	1.7277e-11
97	0	1.0503e-11
98	0	1.0503e-11
99	0	6.385e-12
100	0	6.385e-12
101	0	3.8816e-12
102	0	3.8816e-12
103	0	2.3597e-12
104	0	2.3597e-12
105	0	1.4345e-12
106	0	1.4345e-12
107	0	8.7208e-13
108	0	8.7208e-13
109	0	5.3016e-13
110	0	5.3016e-13
111	0	3.223e-13
112	0	3.223e-13
113	0	1.9593e-13
114	0	1.9593e-13
115	0	1.1911e-13
116	0	1.1911e-13
117	0	7.2411e-14
118	0	7.2411e-14
119	0	4.4021e-14
120	0	4.4021e-14
121	0	2.6761e-14
122	0	2.6761e-14
123	0	1.6269e-14
124	0	1.6269e-14
125	0	9.8902e-15
126	0	9.8902e-15
127	0	6.0125e-15
128	0	6.0125e-15


==> arxiv/singdecayF.dat <==
1	1	1	1	1	1
2	0.44615	0.50337	0.58879	0.60231	0.57014
3	0.10523	0.12541	0.091138	0.068304	0.052494
4	0.076737	0.079576	0.058495	0.033322	0.027716
5	0.020155	0.028809	0.023402	0.018661	0.0097469
6	0.01472	0.014301	0.010433	0.0063307	0.0026543
7	0.0047655	0.0068186	0.0050089	0.0020335	0.00098835
8	0.0025125	0.0029154	0.0016766	0.00076137	0.00027175
9	0.00091833	0.0015695	0.00096521	0.00043081	0.00016409
10	0.00048715	0.0008562	0.00054262	0.00022264	7.5761e-05
11	0.00015351	0.00039311	0.0002326	7.6329e-05	2.0745e-05
12	7.6603e-05	0.00018922	8.4627e-05	3.5721e-05	1.0462e-05
13	2.388e-05	8.0666e-05	5.6243e-05	2.4494e-05	5.4897e-06
14	9.7902e-06	6.4494e-05	2.8328e-05	8.8311e-06	2.1005e-06
15	2.7316e-06	2.5572e-05	1.0585e-05	4.2878e-06	8.4545e-07
16	1.299e-06	1.4905e-05	6.8615e-06	2.5736e-06	4.8378e-07
17	2.9838e-07	8.5991e-06	3.4062e-06	9.1163e-07	1.6087e-07
18	1.5621e-07	3.4309e-06	1.5277e-06	3.6172e-07	7.1635e-08
19	3.1042e-08	1.6469e-06	7.286e-07	2.1848e-07	3.2088e-08
20	1.7016e-08	9.7656e-07	4.1526e-07	7.9976e-08	1.2853e-08
21	2.8576e-09	4.1808e-07	1.5764e-07	3.7662e-08	6.5159e-09
22	1.9683e-09	1.7491e-07	7.0987e-08	2.0495e-08	1.9803e-09
23	2.5728e-10	1.0904e-07	4.2602e-08	6.1816e-09	9.3112e-10
24	1.7628e-10	4.756e-08	1.4394e-08	3.6552e-09	4.6295e-10
25	2.4116e-11	1.8191e-08	7.1924e-09	1.6914e-09	1.6673e-10
26	1.4648e-11	1.0123e-08	4.022e-09	5.9405e-10	5.4868e-11
27	2.2234e-12	4.3369e-09	1.309e-09	2.8295e-10	2.9668e-11
28	1.3309e-12	1.8886e-09	6.6786e-10	9.2136e-11	1.2502e-11
29	1.948e-13	9.5942e-10	2.9283e-10	4.7262e-11	5.605e-12
30	1.2641e-13	4.3983e-10	1.2447e-10	2.4635e-11	4.652e-12
31	6.9923e-14	2.0295e-10	5.4333e-11	6.086e-12	3.7756e-12
32	0			7.7959e-11	1.8938e-11	2.9057e-12	3.2141e-12
33	0			4.0889e-11	9.6269e-12	1.6927e-12	2.7188e-12
34	0			1.6245e-11	4.3579e-12	3.7054e-13	0
35	0			6.4142e-12	1.8502e-12	2.1685e-13	0


==> arxiv/singdecayF2.dat <==
1	1	1	1	1	1
2	0.58073	0.6678	0.74166	0.76222	0.80606
3	0.045725	0.055728	0.0736	0.088485	0.10196
4	0.035143	0.04177	0.046053	0.041981	0.041875
5	0.0059476	0.0078314	0.012457	0.016178	0.019853
6	0.0017314	0.0035447	0.0051418	0.005978	0.0073842
7	0.0007385	0.0011753	0.0032392	0.0043316	0.0042861
8	0.00010257	0.00025954	0.00085733	0.0018581	0.0024802
9	5.8747e-05	0.0001881	0.00044322	0.0006758	0.00093286
10	1.3086e-05	4.9069e-05	0.00026631	0.00047611	0.0005499
11	2.4458e-06	1.183e-05	8.6831e-05	0.00022964	0.00032315
12	1.7657e-06	8.9536e-06	3.5538e-05	9.5161e-05	0.00014814
13	3.0417e-07	2.8995e-06	2.1634e-05	5.1311e-05	6.8886e-05
14	9.0113e-08	7.6478e-07	8.401e-06	2.6973e-05	3.9523e-05
15	3.3754e-08	5.1767e-07	3.7401e-06	9.7524e-06	1.661e-05
16	4.9712e-09	1.514e-07	2.4834e-06	4.6305e-06	6.1838e-06
17	3.3647e-09	3.9752e-08	7.5341e-07	2.5513e-06	3.9597e-06
18	5.8091e-10	2.5036e-08	2.8248e-07	1.1312e-06	2.1779e-06
19	9.5608e-11	6.8497e-09	1.532e-07	3.8974e-07	8.5252e-07
20	6.8135e-11	2.1919e-09	6.7695e-08	2.0329e-07	3.3398e-07
21	1.264e-11	1.3333e-09	1.9537e-08	1.3364e-07	2.1495e-07
22	2.5123e-12	4.0041e-10	1.0465e-08	4.7582e-08	1.0362e-07
23	1.7105e-12	9.6624e-11	4.4509e-09	1.8139e-08	3.5553e-08
24	2.4744e-13	5.9159e-11	1.4229e-09	1.1906e-08	2.1638e-08
25	1.0773e-13	1.3544e-11	5.0002e-10	4.7356e-09	1.0483e-08
26	3.3079e-14	3.4134e-12	3.3925e-10	1.7214e-09	4.011e-09
27	2.1096e-14	1.7693e-12	9.3032e-11	5.9595e-10	1.5171e-09
28	2.0385e-14	5.5487e-13	3.4029e-11	4.6245e-10	7.3165e-10
29	0			1.4236e-13	2.4117e-11	1.3375e-10	3.3549e-10
30	0			5.7566e-14	8.2679e-12	4.4893e-11	1.3245e-10
31	0			3.1395e-14	2.6826e-12	2.0159e-11	5.9509e-11
32	0			1.3031e-14	1.645e-12	9.4721e-12	3.4524e-11
33	0			0		7.3349e-13	3.6735e-12	1.096e-11
34	0			0		1.9294e-13	1.5264e-12	3.7755e-12
35	0			0		4.5444e-14	5.1737e-13	1.9027e-12
36	0			0		2.5322e-14	1.6375e-13	9.081e-13
37	0			0		1.44e-14	5.6868e-14	2.8511e-13
38	0			0		0			3.9272e-14	8.4866e-14
39	0			0		0			1.5917e-14	4.8247e-14
40	0			0		0			0			1.7723e-14


==> arxiv/test_riccati_2D.dat <==
%% LaTeX2e file `test_riccati_2D.dat'
%% generated by the `filecontents' environment
%% from source `paper' on 2026/01/29.
%%
0       38.046  72.531  13.336  6.2925  5.2817e-06      150.67  77.906  11.043  5.7889  6.5295e-06 492.98  80.258  8.4756  5.5968  0.00014535
1       35.682  39.894  31.399  22.101  6.4235e-06      135.19  37.086  26.203  31.192  8.5225e-06  447.67  41.828  19.414  34.196  0.00014543
2       32.438  20.126  40.334  32.331  6.453e-06       129.25  19.731  30.787  43.86   8.5048e-06  414.14  19.679  24.405  51.156  0.00014543


==> arxiv/test_tink_vs_dac.dat <==
%% LaTeX2e file `test_tink_vs_dac.dat'
%% generated by the `filecontents' environment
%% from source `paper' on 2026/01/29.
%%
500     0.37712 0.62268 1.1467  3.4096  1.4859e-10      1.6987e-10      1.4249e-10      1.8841e-10      25      30      40      50      1.5671  1.1313  1.1531  1.1745  2.1244e-10      2.1618e-10    2.2736e-10      2.4179e-10      7       7       7       7
1000    0.74097 1.2216  2.4289  3.5534  1.5057e-10      1.7797e-10      1.8708e-10      3.0893e-10      25      30      40      50      2.521   2.3279  2.4211  2.3818  2.6014e-10      1.6139e-10   1.6104e-10      1.7095e-10      14      14      14      14
2000    1.6261  2.414   4.6371  8.0969  1.5155e-10      1.8129e-10      2.0159e-10      5.0223e-10      25      30      40      50      4.8554  4.9127  4.9394  4.9736  2.8096e-10      2.189e-10    1.2989e-10      1.5629e-10      14      14      14      14
4000    2.7471  5.6218  10.77   22.129  1.5204e-10      1.8293e-10      2.0638e-10      1.9228e-10      25      30      40      55      9.7042  10.018  10.574  10.343  2.9081e-10      1.9743e-10  1.6907e-10      1.712e-10       14      14      14      14
8000    5.6205  13.58   25.558  157.79  1.5228e-10      1.8375e-10      2.0827e-10      1.9834e-10      25      30      40      55      20.752  21.582  22.02   22.173  2.9561e-10      1.8787e-10  1.5654e-10      1.7486e-10      14      14      14      14


==> arxiv/testcomplexity1.dat <==
%% LaTeX2e file `testcomplexity1.dat'
%% generated by the `filecontents' environment
%% from source `paper' on 2026/01/29.
%%
500  1.6934 0.12646  4.4103e-10 7.8545e-11 20.8 0.41039 2.1312 1.7337e-14 1.392 0.02948  1.431e-10 1.8348e-11 29  0  2.113 1.2935e-14
1000 3.2888 0.080416 5.2424e-10 1.2556e-10 30.9 0.64072 15.002 1.6939e-14 3.0711 0.040577 2.4602e-10 3.5942e-11 52.25 0.44426 11.062 1.7543e-14
2000 6.222 0.15788  4.7548e-10 7.5889e-11 30.3 0.47016 108.23 2.0654e-14 6.6171 0.056717 3.3279e-10 1.0589e-10 53.2 0.41039 75.088 2.2824e-14
4000 11.955 0.11937  4.981e-10 2.594e-11 30.35 0.67082 1976.5 2.5784e-13 14.297 0.089958 2.2948e-10 2.0048e-11 53.25 0.44426 544.46 3.2472e-14
8000 23.507 0.13967  4.4214e-10 2.4869e-11 30.25 0.55012 15705 6.575e-13 30.27 0.10438  3.811e-10 2.9076e-11 53.95 0.22361 4073 4.5818e-14


==> arxiv/testcomplexity2.dat <==
%% LaTeX2e file `testcomplexity2.dat'
%% generated by the `filecontents' environment
%% from source `paper' on 2026/01/29.
%%
500  1.7671 0.045528 4.6415e-10 8.1436e-11 20.8 0.41039 2.719 2.4886e-14 2.0687 0.12895  3.8289e-10 1.9648e-10 39  0.32444 2.2222 1.8193e-14
1000 3.6108 0.076041 4.0433e-10 1.0222e-10 30.5 0.51299 18.126 2.185e-14 5.778 0.16255  4.8735e-10 1.5751e-10 84.5 0.60698 12.339 2.3248e-14
2000 6.9264 0.047786 4.1256e-10 5.5137e-11 30.6 0.50262 152.14 2.5136e-14 13.895 0.085288 4.6304e-10 4.544e-11 98.95 0.39403 88.492 2.9476e-14
4000 12.702 0.0954  4.7248e-10 3.2253e-11 30.65 0.48936 2225.6 2.634e-13 33.461 0.53246  5.4431e-10 4.8754e-11 108.6 0.59824 653.44 3.8532e-14
8000 24.783 0.26042  4.0529e-10 3.103e-11 29.7 0.80131 18591 9.5624e-13 76.22 0.74432  5.8021e-10 2.3932e-11 114.75 0.71635 5030.8 5.5196e-14


==> arxiv/testcomplexity_it1.dat <==
%% LaTeX2e file `testcomplexity_it1.dat'
%% generated by the `filecontents' environment
%% from source `paper' on 2024/07/25.
%%
500   0.61   0.4524e-12  10  0.94664 1.9391e-10  6  0.5419   0.1795e-13
1000  2.78   0.45e-12   10  2.0368 1.4362e-10  13   2.4305    0.218e-13
2000  19.57  0.456e-12  10  3.9116 1.9869e-10  14   16.9966  0.2732e-13
4000  148.35 0.47e-12  10  8.4045 2.2859e-10  14   131.5205  0.387e-13
8000  826.21 4.57e-13   10  17.734 2.1676e-10  14   905.97   5.20e-14


==> arxiv/testcomplexity_it2.dat <==
%% LaTeX2e file `testcomplexity_it2.dat'
%% generated by the `filecontents' environment
%% from source `paper' on 2024/07/25.
%%
 500   0   0   0   0.91449 2.0454e-10 6  0   0
 1000  0    0   0    1.8333 1.4451e-10 13  0    0
 2000  0   0  0   4.1548 1.2659e-10 14   0   0
 4000  0   0  0   9.2176 1.6231e-10 14   0   0
 8000  0   0   0   18.017 1.7949e-10 14   0   0


==> arxiv/testcomplexity_rank.dat <==
%% LaTeX2e file `testcomplexity_rank.dat'
%% generated by the `filecontents' environment
%% from source `paper' on 2026/01/29.
%%
2       5.4406  0.23084 3.3063e-10      7.1287e-11      25.7    0.71414 117.56  7.3642  2.4321e-14      8.5428e-16
4       6.3991  0.18632 4.0635e-10      8.1322e-11      33.65   0.57228 114.98  7.2838  2.4218e-14      7.8665e-16
8       11.524  0.71605 3.9635e-10      7.0632e-11      50.25   0.82916 118.18  7.0677  2.4093e-14      1.0501e-15
16      37.249  2.577   4.4246e-10      4.7602e-11      95.65   1.3143  119.38  7.652   2.3468e-14      1.0729e-15
32      114.87  1.7133  9.488e-10       8.329e-11       218.9   1.044   117.46  7.4653  2.3055e-14      1.4317e-15


==> banddecay.dat <==
1	0.24253	0.5446	0.25464	0.5941
2	0.051668	0.11503	0.060617	0.14828
3	0.021246	0.051395	0.028281	0.080056
4	0.010812	0.028671	0.016522	0.054265
5	0.0061386	0.017771	0.010869	0.040901
6	0.0037264	0.011713	0.0077033	0.032763
7	0.0023663	0.0080386	0.005748	0.027296
8	0.0015519	0.0056767	0.0044543	0.023374
9	0.0010426	0.0040954	0.0035533	0.020424
10	0.00071354	0.0030042	0.0029005	0.018126
11	0.00049553	0.0022333	0.0024121	0.016285
12	0.00034818	0.0016785	0.0020372	0.014778
13	0.00024699	0.0012731	0.0017431	0.01352
14	0.00017658	0.00097315	0.0015082	0.012456
15	0.00012707	0.00074887	0.0013174	0.011544
16	9.1931e-05	0.00057964	0.0011605	0.010753
17	6.681e-05	0.00045095	0.0010298	0.01006
18	4.8737e-05	0.00035243	0.00091977	0.0094492
19	3.5665e-05	0.00027655	0.00082632	0.008906
20	2.6167e-05	0.00021779	0.00074624	0.00842
21	1.9241e-05	0.00017209	0.0006771	0.0079825
22	1.4173e-05	0.00013638	0.000617	0.0075867
23	1.0455e-05	0.00010838	0.00056442	0.0072269
24	7.7215e-06	8.6338e-05	0.00051816	0.0068984
25	5.7076e-06	6.8939e-05	0.00047724	0.0065972
26	4.2218e-06	5.5163e-05	0.00044087	0.0063202
27	3.1242e-06	4.4227e-05	0.0004084	0.0060645
28	2.3125e-06	3.5523e-05	0.0003793	0.0058277
29	1.7119e-06	2.8581e-05	0.0003531	0.0056079
30	1.2672e-06	2.3032e-05	0.00032943	0.0054032
31	9.3786e-07	1.8588e-05	0.00030799	0.0052122
32	6.9389e-07	1.5022e-05	0.00028849	0.0050336
33	5.1316e-07	1.2156e-05	0.00027071	0.0048661
34	3.7929e-07	9.8493e-06	0.00025445	0.0047088
35	2.8017e-07	7.9894e-06	0.00023955	0.0045607
36	2.068e-07	6.4879e-06	0.00022585	0.0044212
37	1.5252e-07	5.274e-06	0.00021323	0.0042894
38	1.1238e-07	4.2915e-06	0.00020158	0.0041648
39	8.2729e-08	3.4953e-06	0.0001908	0.0040467
40	6.0836e-08	2.8493e-06	0.00018081	0.0039347
41	4.4687e-08	2.3247e-06	0.00017152	0.0038283
42	3.2786e-08	1.8982e-06	0.00016288	0.0037271
43	2.4025e-08	1.5512e-06	0.00015483	0.0036308
44	1.7582e-08	1.2685e-06	0.00014731	0.003539
45	1.285e-08	1.0381e-06	0.00014028	0.0034513
46	9.3781e-09	8.501e-07	0.0001337	0.0033676
47	6.8345e-09	6.966e-07	0.00012752	0.0032875
48	4.9733e-09	5.7117e-07	0.00012172	0.0032108
49	3.6134e-09	4.686e-07	0.00011626	0.0031373
50	2.6212e-09	3.8467e-07	0.00011113	0.0030669
51	1.8983e-09	3.1595e-07	0.00010628	0.0029993
52	1.3725e-09	2.5964e-07	0.00010171	0.0029343
53	9.9066e-10	2.1347e-07	9.7389e-05	0.0028719
54	7.1379e-10	1.756e-07	9.3301e-05	0.0028118
55	5.1338e-10	1.4452e-07	8.9429e-05	0.002754
56	3.6857e-10	1.1899e-07	8.5759e-05	0.0026983
57	2.6411e-10	9.8017e-08	8.2276e-05	0.0026446
58	1.889e-10	8.0774e-08	7.8968e-05	0.0025927
59	1.3485e-10	6.6591e-08	7.5823e-05	0.0025427
60	9.6074e-11	5.4921e-08	7.283e-05	0.0024944
61	6.8313e-11	4.5313e-08	6.998e-05	0.0024477
62	4.8475e-11	3.74e-08	6.7263e-05	0.0024026
63	3.4326e-11	3.088e-08	6.4672e-05	0.0023589
64	2.4258e-11	2.5506e-08	6.2198e-05	0.0023166
65	1.7106e-11	2.1074e-08	5.9835e-05	0.0022757
66	1.2036e-11	1.7418e-08	5.7576e-05	0.002236
67	8.4505e-12	1.44e-08	5.5414e-05	0.0021975
68	5.9201e-12	1.191e-08	5.3345e-05	0.0021602
69	4.1381e-12	9.8525e-09	5.1363e-05	0.002124
70	2.8862e-12	8.1532e-09	4.9463e-05	0.0020889
71	2.0083e-12	6.7488e-09	4.7641e-05	0.0020547
72	1.3943e-12	5.588e-09	4.5892e-05	0.0020216
73	9.6558e-13	4.628e-09	4.4213e-05	0.0019893
74	6.6732e-13	3.834e-09	4.26e-05	0.001958
75	4.597e-13	3.177e-09	4.105e-05	0.0019275
76	3.1629e-13	2.6332e-09	3.9558e-05	0.0018979
77	2.1698e-13	2.1831e-09	3.8124e-05	0.001869
78	1.4835e-13	1.8103e-09	3.6743e-05	0.0018409
79	1.0102e-13	1.5015e-09	3.5413e-05	0.0018135
80	6.9014e-14	1.2457e-09	3.4131e-05	0.0017868
81	4.6198e-14	1.0337e-09	3.2896e-05	0.0017608
82	3.1875e-14	8.5795e-10	3.1705e-05	0.0017354
83	2.1241e-14	7.1223e-10	3.0557e-05	0.0017107
84	1.4344e-14	5.9139e-10	2.9448e-05	0.0016866
85	9.7102e-15	4.9115e-10	2.8379e-05	0.001663
86	6.1587e-15	4.0797e-10	2.7346e-05	0.0016401
87	4.7958e-15	3.3895e-10	2.6348e-05	0.0016176
88	2.8974e-15	2.8166e-10	2.5384e-05	0.0015957
89	1.6899e-15	2.3409e-10	2.4453e-05	0.0015743
90	1.4641e-15	1.9459e-10	2.3553e-05	0.0015534
91	4.243e-16	1.6179e-10	2.2683e-05	0.0015329
92	7.4025e-16	1.3453e-10	2.1841e-05	0.0015129
93	2.4244e-16	1.1189e-10	2.1027e-05	0.0014934
94	2.7452e-16	9.3075e-11	2.024e-05	0.0014742
95	1.8561e-16	7.7435e-11	1.9478e-05	0.0014555
96	5.3e-16	6.4433e-11	1.8741e-05	0.0014372
97	1.325e-16	5.3623e-11	1.8027e-05	0.0014193
98	2.8375e-16	4.4633e-11	1.7337e-05	0.0014018
99	4.9587e-16	3.7156e-11	1.6668e-05	0.0013846
100	2.5037e-16	3.0935e-11	1.6021e-05	0.0013677
101	1.1024e-16	2.5762e-11	1.5395e-05	0.0013513
102	2.1658e-16	2.1455e-11	1.4789e-05	0.0013351
103	2.5705e-16	1.787e-11	1.4202e-05	0.0013193
104	2.7127e-16	1.4887e-11	1.3634e-05	0.0013038
105	8.2411e-16	1.2404e-11	1.3084e-05	0.0012885
106	7.226e-18	1.0335e-11	1.2551e-05	0.0012736
107	1.0426e-16	8.6152e-12	1.2036e-05	0.001259
108	2.0173e-16	7.1794e-12	1.1537e-05	0.0012446
109	4.285e-16	5.9854e-12	1.1054e-05	0.0012306
110	4.025e-16	4.9891e-12	1.0587e-05	0.0012167
111	8.0783e-17	4.1598e-12	1.0136e-05	0.0012032
112	5.4932e-17	3.4701e-12	9.6986e-06	0.0011899
113	1.3373e-16	2.8931e-12	9.276e-06	0.0011768
114	1.8491e-16	2.4151e-12	8.8674e-06	0.001164
115	1.3227e-16	2.0131e-12	8.4725e-06	0.0011514
116	1.6215e-16	1.6808e-12	8.0908e-06	0.001139
117	2.6939e-16	1.4025e-12	7.722e-06	0.0011268
118	5.0128e-16	1.1701e-12	7.3659e-06	0.0011149
119	2.473e-16	9.7677e-13	7.0221e-06	0.0011032
120	2.7638e-16	8.1468e-13	6.6902e-06	0.0010916
121	1.5734e-16	6.857e-13	6.3701e-06	0.0010803
122	3.5871e-16	5.7243e-13	6.0614e-06	0.0010692
123	1.8415e-16	4.7951e-13	5.7637e-06	0.0010582
124	1.0524e-16	3.9913e-13	5.477e-06	0.0010474
125	1.0158e-16	3.3284e-13	5.2008e-06	0.0010368
126	1.7966e-17	2.7844e-13	4.9349e-06	0.0010264
127	2.8858e-17	2.3304e-13	4.6792e-06	0.0010162
128	1.2163e-16	1.9432e-13	4.4332e-06	0.0010061
129	1.8399e-16	1.6268e-13	4.1969e-06	0.00099615
130	1.5741e-16	1.36e-13	3.9699e-06	0.00098638
131	1.2548e-16	1.131e-13	3.752e-06	0.00097677
132	1.9388e-17	9.6256e-14	3.543e-06	0.00096731
133	1.3324e-16	8.0269e-14	3.3427e-06	0.000958
134	1.1576e-16	6.6613e-14	3.1509e-06	0.00094884
135	4.1873e-17	5.973e-14	2.9672e-06	0.00093981
136	4.3951e-17	4.699e-14	2.7916e-06	0.00093092
137	3.4604e-17	4.0135e-14	2.6238e-06	0.00092217
138	1.8537e-16	3.5527e-14	2.4635e-06	0.00091355
139	8.2929e-17	3.117e-14	2.3107e-06	0.00090506
140	2.0878e-16	2.8755e-14	2.165e-06	0.00089669
141	3.6538e-16	2.3037e-14	2.0262e-06	0.00088845
142	8.9254e-17	1.7542e-14	1.8942e-06	0.00088033
143	6.7687e-17	1.9318e-14	1.7688e-06	0.00087233
144	5.8363e-17	1.4044e-14	1.6497e-06	0.00086444
145	2.9689e-17	1.0436e-14	1.5367e-06	0.00085667
146	1.1508e-16	1.632e-14	1.4297e-06	0.00084901
147	1.0871e-16	1.0963e-14	1.3284e-06	0.00084145
148	7.2083e-17	9.2149e-15	1.2327e-06	0.00083401
149	4.7545e-18	7.9659e-15	1.1424e-06	0.00082666
150	1.0097e-16	7.1887e-15	1.0572e-06	0.00081942
151	4.1848e-17	5.7732e-15	9.7692e-07	0.00081228
152	2.1898e-16	4.885e-15	9.0146e-07	0.00080524
153	1.0402e-16	3.858e-15	8.3059e-07	0.0007983
154	5.1675e-17	3.4139e-15	7.6413e-07	0.00079145
155	5.1103e-17	3.0531e-15	7.0188e-07	0.00078469
156	3.0053e-16	2.609e-15	6.4367e-07	0.00077802
157	1.0361e-16	2.3592e-15	5.8931e-07	0.00077144
158	3.7304e-16	2.6923e-15	5.3864e-07	0.00076495
159	1.237e-16	2.1649e-15	4.9147e-07	0.00075854
160	1.1455e-16	2.0955e-15	4.4764e-07	0.00075222
161	1.093e-16	1.3739e-15	4.0698e-07	0.00074598
162	3.7336e-16	1.2768e-15	3.6933e-07	0.00073982
163	5.3927e-17	2.4425e-15	3.3452e-07	0.00073375
164	1.3822e-16	1.9984e-15	3.0241e-07	0.00072774
165	5.1721e-17	1.6653e-15	2.7283e-07	0.00072182
166	2.9287e-16	1.6653e-15	2.4564e-07	0.00071597
167	6.515e-18	1.6653e-15	2.207e-07	0.00071019
168	1.7145e-16	1.4017e-15	1.9786e-07	0.00070449
169	1.5088e-16	1.0686e-15	1.77e-07	0.00069886
170	2.1664e-17	1.7764e-15	1.5798e-07	0.00069329
171	3.538e-17	1.1102e-15	1.4068e-07	0.0006878
172	3.1212e-16	1.4433e-15	1.2498e-07	0.00068237
173	1.0413e-16	1.8874e-15	1.1076e-07	0.00067701
174	3.2412e-16	1.7764e-15	9.7919e-08	0.00067172
175	1.2959e-16	2.4425e-15	8.6347e-08	0.00066648
176	1.0198e-16	9.5757e-16	7.5944e-08	0.00066131
177	1.1755e-16	1.1102e-15	6.6618e-08	0.00065621
178	1.3675e-16	1.4433e-15	5.8278e-08	0.00065116
179	2.7164e-16	1.6653e-15	5.084e-08	0.00064617
180	1.9925e-16	1.5543e-15	4.4225e-08	0.00064124
181	1.1516e-16	1.7764e-15	3.8359e-08	0.00063637
182	3.5816e-17	2.2204e-15	3.3171e-08	0.00063156
183	2.4151e-16	1.1102e-15	2.8597e-08	0.0006268
184	4.0244e-16	1.3323e-15	2.4577e-08	0.0006221
185	1.8909e-16	9.992e-16	2.1054e-08	0.00061745
186	1.1429e-16	2.3315e-15	1.7977e-08	0.00061285
187	3.3578e-16	1.3323e-15	1.5299e-08	0.00060831
188	2.0038e-16	1.5543e-15	1.2974e-08	0.00060381
189	1.8802e-16	2.2204e-15	1.0964e-08	0.00059937
190	9.5858e-17	1.2351e-15	9.2324e-09	0.00059498
191	1.4652e-16	1.6653e-15	7.7455e-09	0.00059063
192	8.1617e-17	1.9984e-15	6.4735e-09	0.00058634
193	2.6046e-16	1.5543e-15	5.3895e-09	0.00058209
194	3.1519e-16	2.4425e-15	4.4693e-09	0.00057788
195	1.3411e-16	1.7764e-15	3.6913e-09	0.00057373
196	2.4926e-16	2.2204e-15	3.0361e-09	0.00056962
197	2.5911e-16	1.1102e-15	2.4866e-09	0.00056555
198	1.8e-16	1.9984e-15	2.0277e-09	0.00056153
199	1.2276e-16	1.1102e-15	1.6462e-09	0.00055755
200	2.0267e-16	1.5543e-15	1.3304e-09	0.00055361
201	2.9932e-16	1.5543e-15	1.0702e-09	0.00054971
202	2.902e-16	1.3323e-15	8.5678e-10	0.00054586
203	8.261e-17	2.2204e-15	6.826e-10	0.00054205
204	1.7674e-16	1.3323e-15	5.4112e-10	0.00053827
205	1.4443e-16	1.3323e-15	4.2678e-10	0.00053454
206	2.7799e-18	2.1094e-15	3.3485e-10	0.00053084
207	4.5423e-17	1.5543e-15	2.6132e-10	0.00052719
208	1.0258e-16	1.5682e-15	2.0283e-10	0.00052357
209	5.0099e-16	1.8874e-15	1.5655e-10	0.00051998
210	1.0209e-16	2.1094e-15	1.2014e-10	0.00051644
211	5.6912e-17	1.138e-15	9.1658e-11	0.00051293
212	7.1572e-17	3.1086e-15	6.9512e-11	0.00050945
213	5.9232e-17	1.7347e-15	5.2395e-11	0.00050602
214	3.9961e-17	1.8319e-15	3.9245e-11	0.00050261
215	3.7156e-16	2.2204e-15	2.9208e-11	0.00049924
216	1.3396e-16	1.9984e-15	2.1596e-11	0.0004959
217	2.3786e-16	2.0678e-15	1.586e-11	0.0004926
218	1.6001e-16	1.7764e-15	1.1569e-11	0.00048933
219	5.4842e-17	2.2204e-15	8.3784e-12	0.00048609
220	2.9445e-16	2.4425e-15	6.0246e-12	0.00048288
221	1.1329e-16	1.5543e-15	4.3004e-12	0.0004797
222	1.1676e-16	2.1094e-15	3.0475e-12	0.00047656
223	3.7848e-17	1.4433e-15	2.1433e-12	0.00047344
224	1.0518e-16	1.6653e-15	1.4942e-12	0.00047036
225	1.4015e-16	1.7764e-15	1.0344e-12	0.0004673
226	2.7728e-17	1.1102e-15	7.1008e-13	0.00046428
227	2.1636e-16	2.6645e-15	4.8248e-13	0.00046128
228	2.8289e-17	2.6645e-15	3.2645e-13	0.00045831
229	2.9618e-17	1.1102e-15	2.1783e-13	0.00045537
230	2.4081e-16	1.3323e-15	1.4436e-13	0.00045246
231	1.0482e-16	1.1102e-15	9.4377e-14	0.00044957
232	3.9063e-17	2.1372e-15	6.1814e-14	0.00044671
233	7.3414e-17	1.4433e-15	3.9246e-14	0.00044388
234	1.3681e-16	2.8866e-15	2.5039e-14	0.00044108
235	2.9605e-16	1.5543e-15	1.6354e-14	0.0004383
236	1.1922e-16	1.9984e-15	1.0118e-14	0.00043554
237	9.7309e-17	1.7208e-15	6.2859e-15	0.00043281
238	6.5408e-17	1.5543e-15	4.3721e-15	0.00043011
239	3.0413e-16	1.36e-15	2.0951e-15	0.00042743
240	1.0636e-16	1.4433e-15	2.0348e-15	0.00042477
241	1.3133e-16	1.7764e-15	4.3518e-16	0.00042214
242	1.2047e-17	2.2204e-15	7.585e-18	0.00041953
243	7.7248e-17	1.3323e-15	8.7135e-16	0.00041695
244	1.1279e-16	3.7748e-15	1.0608e-16	0.00041439
245	1.5904e-16	1.7764e-15	4.5553e-16	0.00041185
246	2.1687e-16	1.36e-15	2.9857e-18	0.00040934
247	5.1678e-17	1.7764e-15	5.0394e-16	0.00040684
248	4.909e-17	1.138e-15	5.2023e-16	0.00040437
249	8.2157e-17	1.027e-15	4.6658e-17	0.00040192
250	1.0467e-16	1.8874e-15	2.5437e-16	0.00039949
251	1.3422e-16	1.1657e-15	3.7226e-16	0.00039709
252	7.6473e-18	2.4147e-15	2.3301e-16	0.0003947
253	1.1121e-16	2.2204e-15	3.6456e-17	0.00039233
254	2.0369e-16	2.5535e-15	2.9211e-17	0.00038999
255	3.4969e-16	1.5543e-15	1.7382e-16	0.00038766
256	1.1206e-16	9.8532e-16	3.5817e-17	0.00038536
257	6.5909e-18	1.5543e-15	4.7718e-16	0.00038307
258	6.8579e-17	1.5543e-15	1.6387e-16	0.00038081
259	3.1842e-17	1.6237e-15	2.5715e-16	0.00037856
260	1.0257e-16	1.7764e-15	2.3695e-16	0.00037633
261	1.0527e-16	1.5543e-15	7.9947e-17	0.00037412
262	4.7992e-17	3.9968e-15	6.0792e-16	0.00037193
263	9.336e-17	1.9984e-15	1.7483e-16	0.00036976
264	3.8626e-17	1.9984e-15	2.3606e-16	0.00036761
265	2.0382e-16	1.1241e-15	5.8904e-16	0.00036547
266	3.7112e-17	2.4425e-15	1.0975e-16	0.00036335
267	7.6742e-17	1.4433e-15	4.3707e-17	0.00036125
268	9.5909e-17	1.7764e-15	2.0371e-16	0.00035917
269	1.3199e-16	2.2343e-15	7.668e-16	0.0003571
270	8.3619e-17	1.7764e-15	2.1822e-16	0.00035505
271	6.8992e-17	1.3323e-15	4.243e-16	0.00035302
272	1.1632e-16	4.4409e-15	3.4092e-16	0.000351
273	2.8608e-17	1.4017e-15	4.9835e-16	0.000349
274	1.0493e-17	1.3323e-15	5.9831e-17	0.00034702
275	1.8964e-16	1.8874e-15	9.3237e-16	0.00034505
276	5.2278e-17	1.3323e-15	4.588e-16	0.0003431
277	1.0972e-16	1.5543e-15	3.2964e-16	0.00034116
278	1.4507e-16	1.9984e-15	2.601e-16	0.00033924
279	2.0186e-16	2.8866e-15	4.7081e-16	0.00033734
280	4.659e-17	2.7756e-15	4.3654e-16	0.00033545
281	1.1759e-16	9.4369e-16	1.1007e-16	0.00033357
282	9.1512e-17	3.3307e-15	2.1493e-16	0.00033171
283	8.4437e-17	1.9984e-15	4.9942e-16	0.00032987
284	1.1358e-16	2.6645e-15	1.5555e-18	0.00032803
285	7.1372e-17	2.4425e-15	4.8366e-16	0.00032622
286	1.4975e-16	1.1102e-15	3.2255e-17	0.00032441
287	1.4199e-16	1.5543e-15	2.768e-16	0.00032263
288	8.13e-17	2.5535e-15	2.7971e-17	0.00032085
289	6.2914e-17	1.6653e-15	1e-16	0.00031909
290	4.8952e-17	1.138e-15	4.6555e-16	0.00031734
291	1.9673e-17	1.5543e-15	6.7355e-16	0.00031561
292	3.6795e-18	1.9706e-15	1.2143e-16	0.00031389
293	4.9444e-17	1.7764e-15	7.8541e-17	0.00031218
294	1.0563e-16	2.609e-15	6.2633e-17	0.00031048
295	1.8834e-16	1.3878e-15	2.0152e-16	0.0003088
296	5.0975e-17	1.5543e-15	5.8081e-16	0.00030713
297	7.908e-18	1.7764e-15	2.5536e-16	0.00030547
298	1.7353e-17	1.3323e-15	1.1853e-16	0.00030383
299	1.1353e-16	2.8727e-15	4.1855e-16	0.0003022


==> hss_complexity.dat <==
500		1.6934	0.12646		4.4103e-10	7.8545e-11	20.8	0.41039	2.1312	1.7337e-14	1.392	0.02948		1.431e-10	1.8348e-11	29		0		2.113	1.2935e-14
1000	3.2888	0.080416	5.2424e-10	1.2556e-10	30.9	0.64072	15.002	1.6939e-14	3.0711	0.040577	2.4602e-10	3.5942e-11	52.25	0.44426	11.062	1.7543e-14
2000	6.222	0.15788		4.7548e-10	7.5889e-11	30.3	0.47016	108.23	2.0654e-14	6.6171	0.056717	3.3279e-10	1.0589e-10	53.2	0.41039	75.088	2.2824e-14
4000	11.955	0.11937		4.981e-10	2.594e-11	30.35	0.67082	1976.5	2.5784e-13	14.297	0.089958	2.2948e-10	2.0048e-11	53.25	0.44426	544.46	3.2472e-14
8000	23.507	0.13967		4.4214e-10	2.4869e-11	30.25	0.55012	15705	6.575e-13	30.27	0.10438		3.811e-10	2.9076e-11	53.95	0.22361	4073	4.5818e-14
500		1.7671	0.045528	4.6415e-10	8.1436e-11	20.8	0.41039	2.719	2.4886e-14	2.0687	0.12895		3.8289e-10	1.9648e-10	39		0.32444	2.2222	1.8193e-14
1000	3.6108	0.076041	4.0433e-10	1.0222e-10	30.5	0.51299	18.126	2.185e-14	5.778	0.16255		4.8735e-10	1.5751e-10	84.5	0.60698	12.339	2.3248e-14
2000	6.9264	0.047786	4.1256e-10	5.5137e-11	30.6	0.50262	152.14	2.5136e-14	13.895	0.085288	4.6304e-10	4.544e-11	98.95	0.39403	88.492	2.9476e-14
4000	12.702	0.0954		4.7248e-10	3.2253e-11	30.65	0.48936	2225.6	2.634e-13	33.461	0.53246		5.4431e-10	4.8754e-11	108.6	0.59824	653.44	3.8532e-14
8000	24.783	0.26042		4.0529e-10	3.103e-11	29.7	0.80131	18591	9.5624e-13	76.22	0.74432		5.8021e-10	2.3932e-11	114.75	0.71635	5030.8	5.5196e-14


==> singdecay1.dat <==
1	0.26432	0.26432
2	0.023926	0.26432
3	0.0044265	0.26432
4	0.00098952	0.26432
5	0.00020649	0.10766
6	3.8807e-05	0.10766
7	6.6978e-06	0.034356
8	1.0787e-06	0.034356
9	1.6382e-07	0.010963
10	2.3622e-08	0.010963
11	3.2501e-09	0.0034984
12	4.2824e-10	0.0034984
13	5.4186e-11	0.0011164
14	6.5999e-12	0.0011164
15	7.7536e-13	0.00035623
16	8.8758e-14	0.00035623
17	1.7094e-14	0.00011368
18	0	0.00011368
19	0	3.6275e-05
20	0	3.6275e-05
21	0	1.1576e-05
22	0	1.1576e-05
23	0	3.6938e-06
24	0	3.6938e-06
25	0	1.1787e-06
26	0	1.1787e-06
27	0	3.7613e-07
28	0	3.7613e-07
29	0	1.2003e-07
30	0	1.2003e-07
31	0	3.8301e-08
32	0	3.8301e-08
33	0	1.2222e-08
34	0	1.2222e-08
35	0	3.9002e-09
36	0	3.9002e-09
37	0	1.2446e-09
38	0	1.2446e-09
39	0	3.9715e-10
40	0	3.9715e-10
41	0	1.2673e-10
42	0	1.2673e-10
43	0	4.0441e-11
44	0	4.0441e-11
45	0	1.2905e-11
46	0	1.2905e-11
47	0	4.118e-12
48	0	4.118e-12
49	0	1.3141e-12
50	0	1.3141e-12
51	0	4.1933e-13
52	0	4.1933e-13
53	0	1.3381e-13
54	0	1.3381e-13
55	0	4.27e-14
56	0	4.27e-14
57	0	1.3626e-14
58	0	1.3626e-14


==> singdecay11.dat <==
1	0.26432
2	0.051655
3	0.0098855
4	0.0025364
5	0.00074136
6	0.00022749
7	7.0712e-05
8	2.2034e-05
9	6.8879e-06
10	2.141e-06
11	6.6745e-07
12	2.0806e-07
13	6.4859e-08
14	2.0219e-08
15	6.3029e-09
16	1.9648e-09
17	6.1249e-10
18	1.9094e-10
19	5.9522e-11
20	1.8579e-11
21	5.7981e-12
22	1.8071e-12
23	5.8514e-13
24	1.8488e-13
25	5.9813e-14
26	2.5091e-14
27	1.1199e-14


==> singdecay2.dat <==
1	0.24919	0.24919
2	0.013655	0.24919
3	0.00079698	0.15149
4	4.1692e-05	0.15149
5	1.9016e-06	0.092093
6	7.6999e-08	0.092093
7	2.7641e-09	0.055985
8	8.919e-11	0.055985
9	2.5894e-12	0.034035
10	6.8352e-14	0.034035
11	1.0333e-14	0.020691
12	0	0.020691
13	0	0.012578
14	0	0.012578
15	0	0.0076467
16	0	0.0076467
17	0	0.0046486
18	0	0.0046486
19	0	0.002826
20	0	0.002826
21	0	0.001718
22	0	0.001718
23	0	0.0010444
24	0	0.0010444
25	0	0.00063492
26	0	0.00063492
27	0	0.00038599
28	0	0.00038599
29	0	0.00023465
30	0	0.00023465
31	0	0.00014265
32	0	0.00014265
33	0	8.672e-05
34	0	8.672e-05
35	0	5.2719e-05
36	0	5.2719e-05
37	0	3.2049e-05
38	0	3.2049e-05
39	0	1.9484e-05
40	0	1.9484e-05
41	0	1.1845e-05
42	0	1.1845e-05
43	0	7.2006e-06
44	0	7.2006e-06
45	0	4.3774e-06
46	0	4.3774e-06
47	0	2.6611e-06
48	0	2.6611e-06
49	0	1.6178e-06
50	0	1.6178e-06
51	0	9.8348e-07
52	0	9.8348e-07
53	0	5.9788e-07
54	0	5.9788e-07
55	0	3.6347e-07
56	0	3.6347e-07
57	0	2.2096e-07
58	0	2.2096e-07
59	0	1.3433e-07
60	0	1.3433e-07
61	0	8.1661e-08
62	0	8.1661e-08
63	0	4.9644e-08
64	0	4.9644e-08
65	0	3.018e-08
66	0	3.018e-08
67	0	1.8347e-08
68	0	1.8347e-08
69	0	1.1154e-08
70	0	1.1154e-08
71	0	6.7805e-09
72	0	6.7805e-09
73	0	4.122e-09
74	0	4.122e-09
75	0	2.5059e-09
76	0	2.5059e-09
77	0	1.5234e-09
78	0	1.5234e-09
79	0	9.2611e-10
80	0	9.2611e-10
81	0	5.63e-10
82	0	5.63e-10
83	0	3.4226e-10
84	0	3.4226e-10
85	0	2.0807e-10
86	0	2.0807e-10
87	0	1.2649e-10
88	0	1.2649e-10
89	0	7.6897e-11
90	0	7.6897e-11
91	0	4.6748e-11
92	0	4.6748e-11
93	0	2.8419e-11
94	0	2.8419e-11
95	0	1.7277e-11
96	0	1.7277e-11
97	0	1.0503e-11
98	0	1.0503e-11
99	0	6.385e-12
100	0	6.385e-12
101	0	3.8816e-12
102	0	3.8816e-12
103	0	2.3597e-12
104	0	2.3597e-12
105	0	1.4345e-12
106	0	1.4345e-12
107	0	8.7208e-13
108	0	8.7208e-13
109	0	5.3016e-13
110	0	5.3016e-13
111	0	3.223e-13
112	0	3.223e-13
113	0	1.9593e-13
114	0	1.9593e-13
115	0	1.1911e-13
116	0	1.1911e-13
117	0	7.2411e-14
118	0	7.2411e-14
119	0	4.4021e-14
120	0	4.4021e-14
121	0	2.6761e-14
122	0	2.6761e-14
123	0	1.6269e-14
124	0	1.6269e-14
125	0	9.8902e-15
126	0	9.8902e-15
127	0	6.0125e-15
128	0	6.0125e-15


==> singdecayF.dat <==
1	1	1	1	1	1
2	0.44615	0.50337	0.58879	0.60231	0.57014
3	0.10523	0.12541	0.091138	0.068304	0.052494
4	0.076737	0.079576	0.058495	0.033322	0.027716
5	0.020155	0.028809	0.023402	0.018661	0.0097469
6	0.01472	0.014301	0.010433	0.0063307	0.0026543
7	0.0047655	0.0068186	0.0050089	0.0020335	0.00098835
8	0.0025125	0.0029154	0.0016766	0.00076137	0.00027175
9	0.00091833	0.0015695	0.00096521	0.00043081	0.00016409
10	0.00048715	0.0008562	0.00054262	0.00022264	7.5761e-05
11	0.00015351	0.00039311	0.0002326	7.6329e-05	2.0745e-05
12	7.6603e-05	0.00018922	8.4627e-05	3.5721e-05	1.0462e-05
13	2.388e-05	8.0666e-05	5.6243e-05	2.4494e-05	5.4897e-06
14	9.7902e-06	6.4494e-05	2.8328e-05	8.8311e-06	2.1005e-06
15	2.7316e-06	2.5572e-05	1.0585e-05	4.2878e-06	8.4545e-07
16	1.299e-06	1.4905e-05	6.8615e-06	2.5736e-06	4.8378e-07
17	2.9838e-07	8.5991e-06	3.4062e-06	9.1163e-07	1.6087e-07
18	1.5621e-07	3.4309e-06	1.5277e-06	3.6172e-07	7.1635e-08
19	3.1042e-08	1.6469e-06	7.286e-07	2.1848e-07	3.2088e-08
20	1.7016e-08	9.7656e-07	4.1526e-07	7.9976e-08	1.2853e-08
21	2.8576e-09	4.1808e-07	1.5764e-07	3.7662e-08	6.5159e-09
22	1.9683e-09	1.7491e-07	7.0987e-08	2.0495e-08	1.9803e-09
23	2.5728e-10	1.0904e-07	4.2602e-08	6.1816e-09	9.3112e-10
24	1.7628e-10	4.756e-08	1.4394e-08	3.6552e-09	4.6295e-10
25	2.4116e-11	1.8191e-08	7.1924e-09	1.6914e-09	1.6673e-10
26	1.4648e-11	1.0123e-08	4.022e-09	5.9405e-10	5.4868e-11
27	2.2234e-12	4.3369e-09	1.309e-09	2.8295e-10	2.9668e-11
28	1.3309e-12	1.8886e-09	6.6786e-10	9.2136e-11	1.2502e-11
29	1.948e-13	9.5942e-10	2.9283e-10	4.7262e-11	5.605e-12
30	1.2641e-13	4.3983e-10	1.2447e-10	2.4635e-11	4.652e-12
31	6.9923e-14	2.0295e-10	5.4333e-11	6.086e-12	3.7756e-12
32	0			7.7959e-11	1.8938e-11	2.9057e-12	3.2141e-12
33	0			4.0889e-11	9.6269e-12	1.6927e-12	2.7188e-12
34	0			1.6245e-11	4.3579e-12	3.7054e-13	0
35	0			6.4142e-12	1.8502e-12	2.1685e-13	0


==> singdecayF2.dat <==
1	1	1	1	1	1
2	0.58073	0.6678	0.74166	0.76222	0.80606
3	0.045725	0.055728	0.0736	0.088485	0.10196
4	0.035143	0.04177	0.046053	0.041981	0.041875
5	0.0059476	0.0078314	0.012457	0.016178	0.019853
6	0.0017314	0.0035447	0.0051418	0.005978	0.0073842
7	0.0007385	0.0011753	0.0032392	0.0043316	0.0042861
8	0.00010257	0.00025954	0.00085733	0.0018581	0.0024802
9	5.8747e-05	0.0001881	0.00044322	0.0006758	0.00093286
10	1.3086e-05	4.9069e-05	0.00026631	0.00047611	0.0005499
11	2.4458e-06	1.183e-05	8.6831e-05	0.00022964	0.00032315
12	1.7657e-06	8.9536e-06	3.5538e-05	9.5161e-05	0.00014814
13	3.0417e-07	2.8995e-06	2.1634e-05	5.1311e-05	6.8886e-05
14	9.0113e-08	7.6478e-07	8.401e-06	2.6973e-05	3.9523e-05
15	3.3754e-08	5.1767e-07	3.7401e-06	9.7524e-06	1.661e-05
16	4.9712e-09	1.514e-07	2.4834e-06	4.6305e-06	6.1838e-06
17	3.3647e-09	3.9752e-08	7.5341e-07	2.5513e-06	3.9597e-06
18	5.8091e-10	2.5036e-08	2.8248e-07	1.1312e-06	2.1779e-06
19	9.5608e-11	6.8497e-09	1.532e-07	3.8974e-07	8.5252e-07
20	6.8135e-11	2.1919e-09	6.7695e-08	2.0329e-07	3.3398e-07
21	1.264e-11	1.3333e-09	1.9537e-08	1.3364e-07	2.1495e-07
22	2.5123e-12	4.0041e-10	1.0465e-08	4.7582e-08	1.0362e-07
23	1.7105e-12	9.6624e-11	4.4509e-09	1.8139e-08	3.5553e-08
24	2.4744e-13	5.9159e-11	1.4229e-09	1.1906e-08	2.1638e-08
25	1.0773e-13	1.3544e-11	5.0002e-10	4.7356e-09	1.0483e-08
26	3.3079e-14	3.4134e-12	3.3925e-10	1.7214e-09	4.011e-09
27	2.1096e-14	1.7693e-12	9.3032e-11	5.9595e-10	1.5171e-09
28	2.0385e-14	5.5487e-13	3.4029e-11	4.6245e-10	7.3165e-10
29	0			1.4236e-13	2.4117e-11	1.3375e-10	3.3549e-10
30	0			5.7566e-14	8.2679e-12	4.4893e-11	1.3245e-10
31	0			3.1395e-14	2.6826e-12	2.0159e-11	5.9509e-11
32	0			1.3031e-14	1.645e-12	9.4721e-12	3.4524e-11
33	0			0		7.3349e-13	3.6735e-12	1.096e-11
34	0			0		1.9294e-13	1.5264e-12	3.7755e-12
35	0			0		4.5444e-14	5.1737e-13	1.9027e-12
36	0			0		2.5322e-14	1.6375e-13	9.081e-13
37	0			0		1.44e-14	5.6868e-14	2.8511e-13
38	0			0		0			3.9272e-14	8.4866e-14
39	0			0		0			1.5917e-14	4.8247e-14
40	0			0		0			0			1.7723e-14


==> testcomplexity_it1.dat <==
%% LaTeX2e file `testcomplexity_it1.dat'
%% generated by the `filecontents' environment
%% from source `paper' on 2024/07/25.
%%
500   0.61   0.4524e-12  10  0.94664 1.9391e-10  6  0.5419   0.1795e-13
1000  2.78   0.45e-12   10  2.0368 1.4362e-10  13   2.4305    0.218e-13
2000  19.57  0.456e-12  10  3.9116 1.9869e-10  14   16.9966  0.2732e-13
4000  148.35 0.47e-12  10  8.4045 2.2859e-10  14   131.5205  0.387e-13
8000  826.21 4.57e-13   10  17.734 2.1676e-10  14   905.97   5.20e-14


==> testcomplexity_it2.dat <==
%% LaTeX2e file `testcomplexity_it2.dat'
%% generated by the `filecontents' environment
%% from source `paper' on 2024/07/25.
%%
 500   0   0   0   0.91449 2.0454e-10 6  0   0
 1000  0    0   0    1.8333 1.4451e-10 13  0    0
 2000  0   0  0   4.1548 1.2659e-10 14   0   0
 4000  0   0  0   9.2176 1.6231e-10 14   0   0
 8000  0   0   0   18.017 1.7949e-10 14   0   0

